Holographic Einstein Ring of Quantum Corrected AdS-Reissner-Nordstrom Black Holes in Kiselev Spacetime

This study, grounded in AdS/CFT correspondence, utilizes wave optics theory to explore the Einstein ring of a quantum-corrected AdS-Reissner-Nordstr\"om black hole (BH) in Kiselev spacetime. By fixing the wave source on the AdS boundary, the corresponding response function generated on the antipodal side of the boundary is successfully obtained. Using a virtual optical system with a convex lens, the holographic image of the Einstein ring of the BH is captured on a screen. The study also investigates the impact of various physical parameters and the observer's position on the characteristics of the Einstein ring. The results indicate that changes in the observer's position cause the image to transition from an axisymmetric ring to an arc, ultimately converging to a single luminous point. Additionally, the Einstein ring radius decreases with increasing values of the quantum correction parameter $a$, the equation of state parameter $\Omega$, temperature $T$, and chemical potential $\mu$ , respectively. In contrast, the ring radius increases as the cosmological fluid parameter $c$ increases. Furthermore, the ring radius becomes more distinct as the wave source frequency $\omega$ increases. From the perspective of geometric optics, the photon ring of the quantum-corrected AdS-Reissner-Nordstr\"om BH in Kiselev spacetime is further studied. Numerical results suggest that the incident angle of the photon ring aligns with that of the Einstein ring.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



